Study of barred galaxies in IllustrisTNG100: the case of low surface brightness galaxies

In this work, we compare the presence of stellar bars in low and high surface brightness galaxies (LSBs and HSBs, respectively) using the TNG100 simulation of the IllustrisTNG project. The sample consists of 4,244 disc galaxies at $z=0$ with stellar mass M$\star \geq 10^{10}$ M$\odot$. We find a bar fraction of $24 \pm 1.73 \%$ in LSBs, similar to the $28 \pm 0.74\%$ found in HSBs, consistent with observations. For a given stellar mass range, HSBs consistently exhibit a higher bar fraction compared to LSBs, except at M$\star > 10^{11}$ M$\odot$, where the difference vanishes. To explore the origin of this trend and its relation to host galaxy properties, we construct several control samples matched in stellar mass, spin, gas mass fraction, and bulge-to-total mass ratio. For galaxies with M$\star<10^{11}$ M$\odot$, the lower bar fraction in LSBs appears to be associated with their higher spin and gas content -factors known to inhibit bar formation and growth. At the high mass end, only the bulge-to-total mass ratio is capable of enhancing the bar fraction difference, although its effect is limited. We also study the role of the local environment through the tidal parameter. Our results suggest that, unlike in HSBs, where the bar fraction remains largely unaffected, tidal interactions may promote bar formation in LSBs, albeit with a smaller impact than the intrinsic physical properties. These findings provide insight into the physical conditions that shape the presence of bars in LSBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
